BPPart and BPMax: RNA-RNA Interaction Partition Function and Structure Prediction for the Base Pair Counting Model

RNA-RNA interaction (RRI) is ubiquitous and has complex roles in the cellular functions. In human health studies, miRNA-target and lncRNAs are among an elite class of RRIs that have been extensively studied. Bacterial ncRNA-target and RNA interference are other classes of RRIs that have received significant attention. In recent studies, mRNA-mRNA interaction instances have been observed, where both partners appear in the same pathway without any direct link between them, or any prior knowledge about their relationship. Those recently discovered cases suggest that RRI scope is much wider than those aforementioned elite classes. We revisit our RNA-RNA interaction partition function algorithm, piRNA, which computes the partition function, base-pairing probabilities, and structure for the comprehensive Turner energy model using 96 different dynamic programming tables. In this study, we strategically retreat from sophisticated thermodynamic models to the much simpler base pair counting model. That might seem counter-intuitive at the first glance; our idea is to benefit from the advantages of such simple models in terms of running time and memory footprint and compensate for the associated information loss by adding machine learning components in the future. Here, simple weighted base pair counting is considered to obtain BPPart for Base-pair Partition function and BPMax for Base-pair Maximization, which use 9 and 2 tables respectively. They are empirically 225 and 1350 fold faster than piRNA. A correlation of 0.855 and 0.836 was achieved between piRNA and BPPart and between piRNA and BPMax, respectively, in 37 degrees, and 0.920 and 0.904 in -180 degrees. We also discover two partner RNAs, SNORD3D and TRAF3, and hypothesize their potential roles in genetic diseases. We envision fusion of machine learning methods with the proposed algorithms in the future.

==> disease_causing_outliers.tsv <==
	rise_id	id1	id2	name1	name2	mutated_gene	chr	strand	position	orig_nucleotide	new_nucleotide	phenotype	IQR	deviation
0	51273	ENSG00000136068	ENSG00000148734	FLNB	NPFFR1	1	chr3	+	58124465	C	G	FLNB-Related Spectrum Disorders	1.28964999999999	--0.07925000000000892
1	50415	ENSG00000140470	ENSG00000123607	ADAMTS17	TTC21B	2	chr2	-	165912577	G	A	Jeune thoracic dystrophy;Joubert Syndrome	0.894625000000005	--0.40788749999999396
2	61127	ENSG00000142197	ENSG00000105983	DOPEY2	LMBR1	2	chr7	-	156762153	A	C	Triphalangeal thumb polysyndactyly syndrome	1.16395	0.257249999999999
3	58037	ENSG00000136937	ENSG00000156873	NCBP1	PHKG2	2	chr16	+	30756397	T	G	GLYCOGEN STORAGE DISEASE IXc;GLYCOGEN STORAGE DISEASE IXc	0.286300000000004	0.872049999999994
4	62929	ENSG00000189056	ENSG00000240771	RELN	ARHGEF25	1	chr7	-	103472745	G	A	Lissencephaly, Recessive	0.342799999999997	--2.3163000000000054
5	63228	ENSG00000117174	ENSG00000151929	ZNHIT6	BAG3	2	chr10	+	119672416	C	G	"""Primary familial hypertrophic cardiomyopathy;Myofibrillar myopathy, BAG3-related"	0.578600000000002	0.749600000000001
6	49884	ENSG00000183943	ENSG00000156873	PRKX	PHKG2	2	chr16	+	30756397	T	G	GLYCOGEN STORAGE DISEASE IXc;GLYCOGEN STORAGE DISEASE IXc	0.659300000000002	0.744249999999994
7	57967	ENSG00000158813	ENSG00000130520	EDA	LSM4	1	chrX	+	69957098	G	T	Hypohidrotic X-linked ectodermal dysplasia;Hypohidrotic ectodermal dysplasia;ECTODERMAL DYSPLASIA 1, HYPOHIDROTIC/HAIR/TOOTH TYPE, X-LINKED	1.0635	0.170150000000007
8	54237	ENSG00000187942	ENSG00000101463	LDLRAD2	SYNDIG1	1	chr1	+	21822492	C	G	Schwartz Jampel syndrome type 1;Dyssegmental Dysplasia	0.525700000000001	2.01465
9	61924	ENSG00000234465	ENSG00000156873	PINLYP	PHKG2	2	chr16	+	30756397	T	G	GLYCOGEN STORAGE DISEASE IXc;GLYCOGEN STORAGE DISEASE IXc	0.400399999999998	1.27310000000001
10	53477	ENSG00000184937	ENSG00000270641	WT1	TSIX	1	chr11	-	32434971	A	G	WILMS TUMOR, ANIRIDIA, GENITOURINARY ANOMALIES, AND MENTAL RETARDATIONSYNDROME;WILMS TUMOR;Diffuse mesangial sclerosis;MEACHAM SYNDROME	0.660525000000007	0.515787499999973
11	53142	ENSG00000177628	ENSG00000281000	GBA	SNORD3D	1	chr1	-	155239972	G	C	Parkinson disease, late-onset;Parkinson disease, late-onset	0.616700000000002	--0.5511749999999935
12	53382	ENSG00000128645	ENSG00000118972	HOXD1	FGF23	2	chr12	-	4370564	C	A	HYPOPHOSPHATEMIC RICKETS, AUTOSOMAL DOMINANT;Autosomal dominant hypophosphatemic rickets	0.513374999999996	--0.1644124999999974
13	58401	ENSG00000188493	ENSG00000187535	C19orf54	IFT140	2	chr16	-	1520311	G	A	Renal dysplasia, retinal pigmentary dystrophy, cerebellar ataxia and skeletal dysplasia	0.192399999999992	--1.6374500000000154
14	51135	ENSG00000161594	ENSG00000125730	KLHL10	C3	2	chr19	-	6709754	G	A	HEMOLYTIC UREMIC SYNDROME, ATYPICAL, SUSCEPTIBILITY TO, 5;Atypical hemolytic-uremic syndrome 5	0.292400000000001	--0.07389999999999475
15	54836	ENSG00000196712	ENSG00000163626	NF1	COX18	1	chr17	+	31225205	G	A	Neurofibromatosis, type 1	0.667774999999999	--0.31838750000000715
16	51249	ENSG00000163513	ENSG00000171444	TGFBR2	MCC	1	chr3	+	30606953	G	T	Thoracic aortic aneurysm and aortic dissection	1.158175	--0.15768750000000153
17	50639	ENSG00000147027	ENSG00000164190	TMEM47	NIPBL	2	chr5	+	36876831	G	C	Cornelia de Lange syndrome	1.12332499999999	--1.5334125000000043
18	65472	ENSG00000240490	ENSG00000177098	RN7SL277P	SCN4B	2	chr11	-	118135693	G	A	Long QT syndrome;Romano-Ward syndrome	0.259449999999994	--1.4180250000000072
19	52715	ENSG00000177663	ENSG00000196943	IL17RA	NOP9	1	chr22	+	17102166	G	A	Familial Candidiasis, Recessive	0.998850000000004	--0.09147499999998843
20	53657	ENSG00000186684	ENSG00000156873	CYP27C1	PHKG2	2	chr16	+	30756397	T	G	GLYCOGEN STORAGE DISEASE IXc;GLYCOGEN STORAGE DISEASE IXc	0.411999999999999	1.0973
21	62243	ENSG00000197430	ENSG00000179915	OPALIN	NRXN1	2	chr2	-	51028694	A	C	Pitt-Hopkins-like syndrome	0.123999999999995	--0.5340000000000131
22	55306	ENSG00000174469	ENSG00000112319	CNTNAP2	EYA4	1	chr7	+	148415896	C	A	Pitt-Hopkins-like syndrome;CORTICAL DYSPLASIA-FOCAL EPILEPSY SYNDROME;CORTICAL DYSPLASIA-FOCAL EPILEPSY SYNDROME;Pitt-Hopkins-like syndrome	0.457799999999999	--0.6374000000000066
23	60574	ENSG00000166813	ENSG00000147144	KIF7	CCDC120	1	chr15	-	89642233	G	C	"Acrocallosal syndrome, Schinzel type"""	1.11322500000001	0.218512499999989
24	54812	ENSG00000054654	ENSG00000239900	SYNE2	ADSL	2	chr22	+	40364966	G	A	ADENYLOSUCCINASE DEFICIENCY;Adenylosuccinate lyase deficiency	1.1359	--0.3874499999999941
25	49578	ENSG00000138095	ENSG00000156521	LRPPRC	TYSND1	1	chr2	-	43887016	G	A	Leigh syndrome	0.099999999999994	--1.6709000000000103
26	50039	ENSG00000074181	ENSG00000131323	NOTCH3	TRAF3	1	chr19	-	15161526	C	G	Cerebral autosomal dominant arteriopathy with subcortical infarcts and leukoencephalopathy	0.729074999999995	0.891187500000015
27	57248	ENSG00000151929	ENSG00000279659	BAG3	RP11-177G23	1	chr10	+	119672297	C	G	Myofibrillar myopathy, BAG3-related;Dilated Cardiomyopathy, Dominant;Myofibrillar Myopathy, Dominant	0.253600000000006	1.49602499999999
28	50475	ENSG00000141576	ENSG00000166147	RNF157	FBN1	2	chr15	-	48432910	G	A	MARFAN SYNDROME	0.906750000000002	--0.240524999999991
29	50754	ENSG00000124155	ENSG00000164588	PIGT	HCN1	2	chr5	-	45262033	G	C	Early infantile epileptic encephalopathy	0.498525000000001	-0.03881250000000591
30	62856	ENSG00000130234	ENSG00000169604	ACE2	ANTXR1	2	chr2	+	69152194	G	A	HEMANGIOMA, CAPILLARY INFANTILE, SUSCEPTIBILITY TO (1 patient);HEMANGIOMA, CAPILLARY INFANTILE	0.279900000000005	-1.3550499999999914
31	61544	ENSG00000221869	ENSG00000166813	CEBPD	KIF7	2	chr15	-	89648308	A	G	"Acrocallosal syndrome, Schinzel type"""	0.550025000000005	0.614062499999989
32	54646	ENSG00000127914	ENSG00000229807	AKAP9	XIST	1	chr7	+	92002229	G	A	Long QT syndrome	0.934375000000003	-0.01938749999999345
33	48374	ENSG00000100345	ENSG00000178996	MYH9	SNX18	1	chr22	-	36387950	C	G	MYH9-related disorder;Nonsyndromic Hearing Loss, Dominant	0.480525	0.739812499999999
34	57452	ENSG00000101974	ENSG00000156709	ATP11C	AIFM1	2	chrX	-	130131756	G	A	"Deafness, X-linked 5"""	0.576374999999999	-0.539487500000007
35	64673	ENSG00000075624	ENSG00000180182	ACTB	MED14	1	chr7	-	5529594	G	A	BARAITSER-WINTER SYNDROME 1	0.971800000000002	-0.1595000000000084
36	64673	ENSG00000075624	ENSG00000180182	ACTB	MED14	1	chr7	-	5529624	A	G	BARAITSER-WINTER SYNDROME 1;BARAITSER-WINTER SYNDROME 1	0.971800000000002	0.399899999999988
37	64673	ENSG00000075624	ENSG00000180182	ACTB	MED14	1	chr7	-	5529624	A	C	BARAITSER-WINTER SYNDROME 1;BARAITSER-WINTER SYNDROME 1	0.971800000000002	0.14139999999999
38	51417	ENSG00000164619	ENSG00000105576	BMPER	TNPO2	1	chr7	+	33905094	G	A	Diaphanospondylodysostosis	0.296549999999996	-0.38620000000001653
39	62328	ENSG00000232316	ENSG00000170289	RP1-124C6	CNGB3	2	chr8	-	86574166	G	A	Stargardt Disease, Recessive;Achromatopsia	0.72547500000001	-0.24951249999998026
40	53469	ENSG00000183196	ENSG00000166233	CHST6	ARIH1	1	chr16	-	75477044	T	G	Macular corneal dystrophy Type I	0.450999999999993	0.446200000000005
41	61935	ENSG00000183873	ENSG00000108306	SCN5A	FBXL20	1	chr3	-	38550198	A	G	Paroxysmal familial ventricular fibrillation;Romano-Ward syndrome;Dilated Cardiomyopathy, Dominant;Brugada Syndrome;Long QT syndrome;Progressive familial heart block;Sick sinus syndrome	0.237174999999993	1.6237375
42	59210	ENSG00000207110	ENSG00000173575	RNU1-106P	CHD2	2	chr15	+	93020077	G	A	Epileptic encephalopathy, childhood-onset;Epileptic encephalopathy, childhood-onset	0.112300000000005	-0.0157999999999916
43	64224	ENSG00000165283	ENSG00000183873	STOML2	SCN5A	2	chr3	-	38633255	G	A	Congenital long QT syndrome	0.395350000000008	-0.45907499999998436
44	48691	ENSG00000110092	ENSG00000076248	CCND1	UNG	2	chr12	+	109110470	C	G	Immunodeficiency with Hyper-IgM	0.374000000000002	1.55159999999999
45	62535	ENSG00000105576	ENSG00000110799	TNPO2	VWF	2	chr12	-	5981833	G	T	von Willebrand disorder	0.867199999999997	-0.5235000000000127
46	62535	ENSG00000105576	ENSG00000110799	TNPO2	VWF	2	chr12	-	5981833	G	A	von Willebrand disorder	0.867199999999997	-1.1336000000000084
47	51170	ENSG00000149136	ENSG00000100234	SSRP1	TIMP3	2	chr22	+	32862388	G	A	Pseudoinflammatory fundus dystrophy	0.221199999999996	-1.6121000000000123
48	58057	ENSG00000185920	ENSG00000162341	PTCH1	TPCN2	1	chr9	-	95469067	A	G	Gorlin syndrome	0.730800000000016	1.06344999999997
49	58057	ENSG00000185920	ENSG00000162341	PTCH1	TPCN2	1	chr9	-	95469088	G	A	Gorlin syndrome	0.730800000000016	-0.7403499999999639
50	53161	ENSG00000183864	ENSG00000075624	TOB2	ACTB	2	chr7	-	5529624	A	C	BARAITSER-WINTER SYNDROME 1;BARAITSER-WINTER SYNDROME 1	0.956874999999997	0.639812500000005
51	64674	ENSG00000075624	ENSG00000251497	ACTB	RP11-197N18	1	chr7	-	5529594	G	A	BARAITSER-WINTER SYNDROME 1	0.705799999999996	-0.3368499999999983
52	53476	ENSG00000184937	ENSG00000252680	WT1	RNA5SP449	1	chr11	-	32434971	A	G	WILMS TUMOR, ANIRIDIA, GENITOURINARY ANOMALIES, AND MENTAL RETARDATIONSYNDROME;Diffuse mesangial sclerosis;WILMS TUMOR;MEACHAM SYNDROME	0.821150000000003	0.399924999999982
53	53476	ENSG00000184937	ENSG00000252680	WT1	RNA5SP449	1	chr11	-	32434980	C	G	Drash syndrome;WILMS TUMOR, ANIRIDIA, GENITOURINARY ANOMALIES, AND MENTAL RETARDATIONSYNDROME;MEACHAM SYNDROME;WILMS TUMOR;Diffuse mesangial sclerosis	0.821150000000003	0.681824999999989
54	65331	ENSG00000163686	ENSG00000075624	ABHD6	ACTB	2	chr7	-	5527786	G	A	BARAITSER-WINTER SYNDROME 1	0.394350000000003	-0.16152499999999748
55	51773	ENSG00000164588	ENSG00000105576	HCN1	TNPO2	1	chr5	-	45695893	T	C	Early infantile epileptic encephalopathy	0.37462499999998	0.822012500000042
56	53048	ENSG00000158467	ENSG00000105610	AHCYL2	KLF1	2	chr19	-	12885877	G	A	Congenital dyserythropoietic anemia	0.503799999999998	-0.7147999999999968
57	61065	ENSG00000249158	ENSG00000130164	PCDHA11	LDLR	2	chr19	+	11132534	C	G	Familial hypercholesterolemia	0.647699999999986	0.641475000000028
58	53557	ENSG00000184634	ENSG00000140323	MED12	DISP2	1	chrX	+	71137822	G	T	FG syndrome	0.388400000000004	-1.4744999999999777
59	58063	ENSG00000072501	ENSG00000202324	SMC1A	RNA5SP366	1	chrX	-	53376265	G	A	Cornelia de Lange syndrome	0.564299999999989	-0.5311500000000109
60	56554	ENSG00000201861	ENSG00000136068	RNA5SP298	FLNB	2	chr3	+	58077256	G	A	FLNB-Related Disorders	0.698800000000006	-1.1192999999999955
61	56554	ENSG00000201861	ENSG00000136068	RNA5SP298	FLNB	2	chr3	+	58077266	T	G	BOOMERANG DYSPLASIA;BOOMERANG DYSPLASIA;Atelosteogenesis type 1	0.698800000000006	0.63339999999998
62	56554	ENSG00000201861	ENSG00000136068	RNA5SP298	FLNB	2	chr3	+	58077271	G	A	ATELOSTEOGENESIS, TYPE III;Atelosteogenesis type 1	0.698800000000006	-0.9623999999999882
63	53823	ENSG00000124107	ENSG00000169071	SLPI	ROR2	2	chr9	-	91733195	G	A	Brachydactyly;Robinow syndrome	0.744950000000003	-0.7301999999999822
64	49653	ENSG00000101577	ENSG00000198931	LPIN2	APRT	1	chr18	-	2920313	G	A	MAJEED SYNDROME	0.404200000000003	-1.6615749999999991

